Enabling Discoveries: Thirty Years of Advanced Technologies and Instrumentation at the National Science Foundation

Over its more than thirty-year history, the Advanced Technologies and Instrumentation (ATI) program has provided grants to support technology development and instrumentation for ground-based astronomy. Through a combination of automated literature assessment and in-depth literature review, we present a survey of ATI-funded research and an assessment of its impact on astronomy and society. Award acknowledgement and literature citation statistics for ATI are comparable to a comparison astronomy grant program that does not support technology development. Citation statistics for both NSF-funded programs exceed those of the general astronomical literature. Numerous examples demonstrate the significant, long term impact of ATI-supported research on astronomy. As part of this impact, ATI grants have provided many early career researchers the opportunity to gain critical professional experience. However, technology development unfolds over a time period that is longer than an individual grant. A longitudinal perspective shows that investments in technology and instrumentation have lead to extraordinary scientific progress.

==> Version 9 - ArXiv/aas_macros.sty.txt <==
%
%  These Macros are taken from the AAS TeX macro package version 5.2
%  and are compatible with the macros in the A&A document class
%  version 7.0
%  Include this file in your LaTeX source only if you are not using
%  the AAS TeX macro package or the A&A document class and need to
%  resolve the macro definitions in the TeX/BibTeX entries returned by
%  the ADS abstract service.
%
%  If you plan not to use this file to resolve the journal macros
%  rather than the whole AAS TeX macro package, you should save the
%  file as ``aas_macros.sty'' and then include it in your LaTeX paper
%  by using a construct such as:
%	\documentstyle[11pt,aas_macros]{article}
%
%  For more information on the AASTeX and A&A packages, please see:
%       http://journals.aas.org/authors/aastex.html	
%       ftp://ftp.edpsciences.org/pub/aa/readme.html
%  For more information about ADS abstract server, please see:
%       http://adsabs.harvard.edu/ads_abstracts.html
%

% Abbreviations for journals.  The object here is to provide authors
% with convenient shorthands for the most "popular" (often-cited)
% journals; the author can use these markup tags without being concerned
% about the exact form of the journal abbreviation, or its formatting.
% It is up to the keeper of the macros to make sure the macros expand
% to the proper text.  If macro package writers agree to all use the
% same TeX command name, authors only have to remember one thing, and
% the style file will take care of editorial preferences.  This also
% applies when a single journal decides to revamp its abbreviating
% scheme, as happened with the ApJ (Abt 1991).

\let\jnl@style=\rm
\def\ref@jnl#1{{\jnl@style#1}}

\def\aj{\ref@jnl{AJ}}                   % Astronomical Journal
\def\actaa{\ref@jnl{Acta Astron.}}      % Acta Astronomica
\def\araa{\ref@jnl{ARA\&A}}             % Annual Review of Astron and Astrophys
\def\apj{\ref@jnl{ApJ}}                 % Astrophysical Journal
\def\apjl{\ref@jnl{ApJ}}                % Astrophysical Journal, Letters
\def\apjs{\ref@jnl{ApJS}}               % Astrophysical Journal, Supplement
\def\ao{\ref@jnl{Appl.~Opt.}}           % Applied Optics
\def\apss{\ref@jnl{Ap\&SS}}             % Astrophysics and Space Science
\def\aap{\ref@jnl{A\&A}}                % Astronomy and Astrophysics
\def\aapr{\ref@jnl{A\&A~Rev.}}          % Astronomy and Astrophysics Reviews
\def\aaps{\ref@jnl{A\&AS}}              % Astronomy and Astrophysics, Supplement
\def\azh{\ref@jnl{AZh}}                 % Astronomicheskii Zhurnal
\def\baas{\ref@jnl{BAAS}}               % Bulletin of the AAS
\def\bac{\ref@jnl{Bull. astr. Inst. Czechosl.}}
                % Bulletin of the Astronomical Institutes of Czechoslovakia 
\def\caa{\ref@jnl{Chinese Astron. Astrophys.}}
                % Chinese Astronomy and Astrophysics
\def\cjaa{\ref@jnl{Chinese J. Astron. Astrophys.}}
                % Chinese Journal of Astronomy and Astrophysics
\def\icarus{\ref@jnl{Icarus}}           % Icarus
\def\jcap{\ref@jnl{J. Cosmology Astropart. Phys.}}
                % Journal of Cosmology and Astroparticle Physics
\def\jrasc{\ref@jnl{JRASC}}             % Journal of the RAS of Canada
\def\memras{\ref@jnl{MmRAS}}            % Memoirs of the RAS
\def\mnras{\ref@jnl{MNRAS}}             % Monthly Notices of the RAS
\def\na{\ref@jnl{New A}}                % New Astronomy
\def\nar{\ref@jnl{New A Rev.}}          % New Astronomy Review
\def\pra{\ref@jnl{Phys.~Rev.~A}}        % Physical Review A: General Physics
\def\prb{\ref@jnl{Phys.~Rev.~B}}        % Physical Review B: Solid State
\def\prc{\ref@jnl{Phys.~Rev.~C}}        % Physical Review C
\def\prd{\ref@jnl{Phys.~Rev.~D}}        % Physical Review D
\def\pre{\ref@jnl{Phys.~Rev.~E}}        % Physical Review E
\def\prl{\ref@jnl{Phys.~Rev.~Lett.}}    % Physical Review Letters
\def\pasa{\ref@jnl{PASA}}               % Publications of the Astron. Soc. of Australia
\def\pasp{\ref@jnl{PASP}}               % Publications of the ASP
\def\pasj{\ref@jnl{PASJ}}               % Publications of the ASJ
\def\rmxaa{\ref@jnl{Rev. Mexicana Astron. Astrofis.}}%
                % Revista Mexicana de Astronomia y Astrofisica
\def\qjras{\ref@jnl{QJRAS}}             % Quarterly Journal of the RAS
\def\skytel{\ref@jnl{S\&T}}             % Sky and Telescope
\def\solphys{\ref@jnl{Sol.~Phys.}}      % Solar Physics
\def\sovast{\ref@jnl{Soviet~Ast.}}      % Soviet Astronomy
\def\ssr{\ref@jnl{Space~Sci.~Rev.}}     % Space Science Reviews
\def\zap{\ref@jnl{ZAp}}                 % Zeitschrift fuer Astrophysik
\def\nat{\ref@jnl{Nature}}              % Nature
\def\iaucirc{\ref@jnl{IAU~Circ.}}       % IAU Cirulars
\def\aplett{\ref@jnl{Astrophys.~Lett.}} % Astrophysics Letters
\def\apspr{\ref@jnl{Astrophys.~Space~Phys.~Res.}}
                % Astrophysics Space Physics Research
\def\bain{\ref@jnl{Bull.~Astron.~Inst.~Netherlands}} 
                % Bulletin Astronomical Institute of the Netherlands
\def\fcp{\ref@jnl{Fund.~Cosmic~Phys.}}  % Fundamental Cosmic Physics
\def\gca{\ref@jnl{Geochim.~Cosmochim.~Acta}}   % Geochimica Cosmochimica Acta
\def\grl{\ref@jnl{Geophys.~Res.~Lett.}} % Geophysics Research Letters
\def\jcp{\ref@jnl{J.~Chem.~Phys.}}      % Journal of Chemical Physics
\def\jgr{\ref@jnl{J.~Geophys.~Res.}}    % Journal of Geophysics Research
\def\jqsrt{\ref@jnl{J.~Quant.~Spec.~Radiat.~Transf.}}
                % Journal of Quantitiative Spectroscopy and Radiative Transfer
\def\memsai{\ref@jnl{Mem.~Soc.~Astron.~Italiana}}
                % Mem. Societa Astronomica Italiana
\def\nphysa{\ref@jnl{Nucl.~Phys.~A}}   % Nuclear Physics A
\def\physrep{\ref@jnl{Phys.~Rep.}}   % Physics Reports
\def\physscr{\ref@jnl{Phys.~Scr}}   % Physica Scripta
\def\planss{\ref@jnl{Planet.~Space~Sci.}}   % Planetary Space Science
\def\procspie{\ref@jnl{Proc.~SPIE}}   % Proceedings of the SPIE

\let\astap=\aap
\let\apjlett=\apjl
\let\apjsupp=\apjs
\let\applopt=\ao



==> Version 9 - ArXiv/aas_macros_pk.sty.txt <==
%
%  These Macros are taken from the AAS TeX macro package version 5.2
%  and are compatible with the macros in the A&A document class
%  version 7.0
%  Include this file in your LaTeX source only if you are not using
%  the AAS TeX macro package or the A&A document class and need to
%  resolve the macro definitions in the TeX/BibTeX entries returned by
%  the ADS abstract service.
%
%  If you plan not to use this file to resolve the journal macros
%  rather than the whole AAS TeX macro package, you should save the
%  file as ``aas_macros.sty'' and then include it in your LaTeX paper
%  by using a construct such as:
%	\documentstyle[11pt,aas_macros]{article}
%
%  For more information on the AASTeX and A&A packages, please see:
%       http://journals.aas.org/authors/aastex.html	
%       ftp://ftp.edpsciences.org/pub/aa/readme.html
%  For more information about ADS abstract server, please see:
%       http://adsabs.harvard.edu/ads_abstracts.html
%

% Abbreviations for journals.  The object here is to provide authors
% with convenient shorthands for the most "popular" (often-cited)
% journals; the author can use these markup tags without being concerned
% about the exact form of the journal abbreviation, or its formatting.
% It is up to the keeper of the macros to make sure the macros expand
% to the proper text.  If macro package writers agree to all use the
% same TeX command name, authors only have to remember one thing, and
% the style file will take care of editorial preferences.  This also
% applies when a single journal decides to revamp its abbreviating
% scheme, as happened with the ApJ (Abt 1991).

\let\jnl@style=\rm
\def\refpk@jnl#1{{\jnl@style#1}}

\def\aj{\refpk@jnl{AJ}}                   % Astronomical Journal
\def\actaa{\refpk@jnl{Acta Astron.}}      % Acta Astronomica
\def\araa{\refpk@jnl{ARA\&A}}             % Annual Review of Astron and Astrophys
\def\apj{\refpk@jnl{ApJ}}                 % Astrophysical Journal
\def\apjl{\refpk@jnl{ApJ}}                % Astrophysical Journal, Letters
\def\apjs{\refpk@jnl{ApJS}}               % Astrophysical Journal, Supplement
\def\ao{\refpk@jnl{Appl.~Opt.}}           % Applied Optics
\def\apss{\refpk@jnl{Ap\&SS}}             % Astrophysics and Space Science
\def\aap{\refpk@jnl{A\&A}}                % Astronomy and Astrophysics
\def\aapr{\refpk@jnl{A\&A~Rev.}}          % Astronomy and Astrophysics Reviews
\def\aaps{\refpk@jnl{A\&AS}}              % Astronomy and Astrophysics, Supplement
\def\azh{\refpk@jnl{AZh}}                 % Astronomicheskii Zhurnal
\def\baas{\refpk@jnl{BAAS}}               % Bulletin of the AAS
\def\bac{\refpk@jnl{Bull. astr. Inst. Czechosl.}}
                % Bulletin of the Astronomical Institutes of Czechoslovakia 
\def\caa{\refpk@jnl{Chinese Astron. Astrophys.}}
                % Chinese Astronomy and Astrophysics
\def\cjaa{\refpk@jnl{Chinese J. Astron. Astrophys.}}
                % Chinese Journal of Astronomy and Astrophysics
\def\icarus{\refpk@jnl{Icarus}}           % Icarus
\def\jcap{\refpk@jnl{J. Cosmology Astropart. Phys.}}
                % Journal of Cosmology and Astroparticle Physics
\def\jrasc{\refpk@jnl{JRASC}}             % Journal of the RAS of Canada
\def\memras{\refpk@jnl{MmRAS}}            % Memoirs of the RAS
\def\mnras{\refpk@jnl{MNRAS}}             % Monthly Notices of the RAS
\def\na{\refpk@jnl{New A}}                % New Astronomy
\def\nar{\refpk@jnl{New A Rev.}}          % New Astronomy Review
\def\pra{\refpk@jnl{Phys.~Rev.~A}}        % Physical Review A: General Physics
\def\prb{\refpk@jnl{Phys.~Rev.~B}}        % Physical Review B: Solid State
\def\prc{\refpk@jnl{Phys.~Rev.~C}}        % Physical Review C
\def\prd{\refpk@jnl{Phys.~Rev.~D}}        % Physical Review D
\def\pre{\refpk@jnl{Phys.~Rev.~E}}        % Physical Review E
\def\prl{\refpk@jnl{Phys.~Rev.~Lett.}}    % Physical Review Letters
\def\pasa{\refpk@jnl{PASA}}               % Publications of the Astron. Soc. of Australia
\def\pasp{\refpk@jnl{PASP}}               % Publications of the ASP
\def\pasj{\refpk@jnl{PASJ}}               % Publications of the ASJ
\def\rmxaa{\refpk@jnl{Rev. Mexicana Astron. Astrofis.}}%
                % Revista Mexicana de Astronomia y Astrofisica
\def\qjras{\refpk@jnl{QJRAS}}             % Quarterly Journal of the RAS
\def\skytel{\refpk@jnl{S\&T}}             % Sky and Telescope
\def\solphys{\refpk@jnl{Sol.~Phys.}}      % Solar Physics
\def\sovast{\refpk@jnl{Soviet~Ast.}}      % Soviet Astronomy
\def\ssr{\refpk@jnl{Space~Sci.~Rev.}}     % Space Science Reviews
\def\zap{\refpk@jnl{ZAp}}                 % Zeitschrift fuer Astrophysik
\def\nat{\refpk@jnl{Nature}}              % Nature
\def\iaucirc{\refpk@jnl{IAU~Circ.}}       % IAU Cirulars
\def\aplett{\refpk@jnl{Astrophys.~Lett.}} % Astrophysics Letters
\def\apspr{\refpk@jnl{Astrophys.~Space~Phys.~Res.}}
                % Astrophysics Space Physics Research
\def\bain{\refpk@jnl{Bull.~Astron.~Inst.~Netherlands}} 
                % Bulletin Astronomical Institute of the Netherlands
\def\fcp{\refpk@jnl{Fund.~Cosmic~Phys.}}  % Fundamental Cosmic Physics
\def\gca{\refpk@jnl{Geochim.~Cosmochim.~Acta}}   % Geochimica Cosmochimica Acta
\def\grl{\refpk@jnl{Geophys.~Res.~Lett.}} % Geophysics Research Letters
\def\jcp{\refpk@jnl{J.~Chem.~Phys.}}      % Journal of Chemical Physics
\def\jgr{\refpk@jnl{J.~Geophys.~Res.}}    % Journal of Geophysics Research
\def\jqsrt{\refpk@jnl{J.~Quant.~Spec.~Radiat.~Transf.}}
                % Journal of Quantitiative Spectroscopy and Radiative Transfer
\def\memsai{\refpk@jnl{Mem.~Soc.~Astron.~Italiana}}
                % Mem. Societa Astronomica Italiana
\def\nphysa{\refpk@jnl{Nucl.~Phys.~A}}   % Nuclear Physics A
\def\physrep{\refpk@jnl{Phys.~Rep.}}   % Physics Reports
\def\physscr{\refpk@jnl{Phys.~Scr}}   % Physica Scripta
\def\planss{\refpk@jnl{Planet.~Space~Sci.}}   % Planetary Space Science
\def\procspie{\refpk@jnl{Proc.~SPIE}}   % Proceedings of the SPIE

\let\astap=\aap
\let\apjlett=\apjl
\let\apjsupp=\apjs
\let\applopt=\ao



==> Version 9 - ArXiv/spie.cls.txt <==
%% spie.cls - Version 3.30
%% LaTeX2e class file to format manuscript for SPIE Proceedings
%  requires following LaTeX packages:
%  ifthen.sty
%  cite.sty  % version 4.01 or later
% History
% Prepared by Rick Zaccone <zaccone@bucknell.edu> on 6/3/91.
% Modified by Adrian F Clark <alien@uk.ac.essex> 11-Jan-1992.
% Modified by Ken Hanson <kmh@lanl.gov>  April, 1995
% Modified by Ken Hanson <kmh@lanl.gov>  June 23, 1997
% Modified by Ken Hanson <kmh@lanl.gov>  Nov. 3, 1997
% Modified by Ken Hanson <kmh@lanl.gov>  Dec. 10, 1997
% Modified by Ken Hanson <kmh@lanl.gov>  Mar. 8, 1998
% Modified by Ken Hanson <kmh@lanl.gov>  July 18, 2001
% Modified by Guenter Milde <G.Milde@physik.tu-dresden.de>  
%   August 1, 2001
%  Convert to LaTex2e class and added option a4paper
% Modified by Ken Hanson <kmh@lanl.gov>  August 29, 2001
%  Update SPIE format, including new text field: 6.75 in by 8.75 in
%  citesort.sty embedded to facilitate concatenation of citations.
%  However, citesort may lead to problems when used with babel, 
%   in which case it should be removed from this file.
% 2.70 Modified by Ken Hanson <kmh@lanl.gov>  August 29, 2002
%  Remove tabular in maketitle to properly handle long author list.
%  Use of \and in \author{} will start new line after inserting a
%    blank line.
%  Remove a4 option, leaving standard a4paper option in place.
%  Remove \hoffset and \voffset commands.  Defaults are again zero.
% 2.71 Modified by Ken Hanson <kmh@lanl.gov>  Sept. 18, 2002
%  Correct short figure caption format, replacing : with .  Thanks Mats.
% 2.8 Modified by Ken Hanson <kmh2@lanl.gov>  July 16, 2003
%  Margins changed to match SPIE's new specs.
% 2.9 Modified by Ken Hanson <kmh@lanl.gov>  January 23, 2006
%  Fixed bug; CMR fonts used for title with times package. Moved text 
%  slightly for A4 paper at suggestion of Markus Knauer.
% 3.00 Modified by Ken Hanson <kmh@lanl.gov>  March 5, 2006
%  Proper sized font for title and section headings for times package 
%  and other fonts. Use latest cite.sty for citations instead of 
%  imbedded code. Beware of incompatabilities with Babel and hyperref.
% 3.10 Modified by Ken Hanson <kmh@lanl.gov>  March 16, 2006
%  For title fonts, scale CMR fonts from 12pt, instead of 17pt
% 3.20 Modified by Ken Hanson <kmh@lanl.gov>  April 17, 2007
%  Small format revisions to match SPIE specifications
% 3.30 Modified by Ken Hanson <kmh@lanl.gov> January 19, 2008
%  Place reference numbers in square brackets to match new SPIE specs 
%
%%%%%%%%%%%%%%%%%%%%%%%%
% Usage:
% \documentclass[]{spie}
% \documentclass[a4paper]{spie}  %% use this for A4 paper
%
% This style file does not automatically implement all the formatting
%  required for an SPIE manuscript.  The user must make a few 
%  manual adjustments For proper formatting, such as:
% 1. Title and subsubsection should be in lower case 
%    except for the first letter and proper nouns or acronyms
% 2. Subsection headings should be capitalized as for book titles
% 3. Format authors as follows
%    \author{author1\supit{a}, author2\supit{b}, and author3\supit{c} \skiplinehalf
%            \supit{a}affiliation1\\
%            \supit{b}affiliation2\\
%            \supit{c}affiliation3
%           }
%%%  Note: \skiplinehalf and \supit{} are defined in this class
% 4. Remember to reset footnote counter after nine footnotes with
%    \footnote[1]{Your footnote text goes here.}
%
% ------------------------------------------------------------
%% based on standard LaTeX article class --
%% need to define font Size Option inside spie.cls
\NeedsTeXFormat{LaTeX2e}
\ProvidesClass{spie}[2008/01/19  v3.3 SPIE Proceedings class]

\LoadClassWithOptions{article}  % build on standard article class

\DeclareOption{a4paper}{%
   \AtEndOfClass{%
%       \oddsidemargin -0.61cm    % for side margins of 1.93 cm
%       \evensidemargin -0.61cm   % for side margins of 1.93 cm
       \typeout{a4paper used}
       }
   }

\ProcessOptions\relax      % set margins for a4paper if specified

%% type out specified font size
\if0\@ptsize\typeout{ten-point font}\fi
\if1\@ptsize\typeout{eleven-point font}\fi
\if2\@ptsize\typeout{twelve-point font}\fi

\RequirePackage{ifthen}
\RequirePackage[superscript]{cite}[2003/11/04] % need vers. > 4.01 

%% page format (see "Sample manuscript showing specifications and style")
%% following based on default top and left offset of 1 inch = 25.4mm
\topmargin 0.0in                % for top margin of 1.00in
%% the next two side margins are for US letter paper 
%% and are overridden by the a4paper option
\oddsidemargin -0.125in           % for side margin of 0.875 in
\evensidemargin -0.125in          % for side margin of 0.875 in
%
\textheight 8.74in                % approx 22.2 cm
\textwidth 6.75in                 % approx 17.1 cm
\headheight 0in \headsep 0in      % avoid extra space for header
\pagestyle{empty}                 % no page numbers is default
\setlength{\parskip}{1ex plus 1ex minus 0.3ex} % spacing between paragraphs
\date{}                           % avoid date

%%  space for floats - figures and tables
\setlength{\abovecaptionskip}{0ex}
\setlength{\floatsep}{0.9ex plus 0.3ex minus 0.6ex} 
\setlength{\textfloatsep}{4ex plus 3ex minus 1.5ex}
\renewcommand{\textfraction}{0.10} 
\renewcommand{\floatpagefraction}{0.60} 
\renewcommand{\topfraction}{0.90} 
\renewcommand{\bottomfraction}{0.90}
\setcounter{totalnumber}{3} 
\setcounter{topnumber}{2} 
\setcounter{bottomnumber}{2} 


%%%% useful definitions %%%%
\def\skiplinehalf{\medskip\\}
\def\skipline{\\}
\def\exspace{\vspace{1ex}}
% superscript in italics, 
% to cross reference author and affiliations
\def\supit#1{\raisebox{0.8ex}{\small\it #1}\hspace{0.05em}}  


%%%%%%%%%%%%%%%%%%%%
%%%%  define \ample font size %%%%
%% 10% larger than \normalsize for 10 pt, 
%% but smaller than \large
\def\ample{\large}   % insurance

\def\setamplefont{
\if0\@ptsize    % 10pt text; use 11pt bold fonts
  \def\ample{\@setsize\large{12pt}\xipt\@xipt}
\fi

\if1\@ptsize    % 10pt text; use 11pt bold fonts
  \def\ample{\@setsize\large{12pt}\xiipt\@xiipt}
\fi

\if2\@ptsize    % 12pt text; use 13.2pt bold fonts
  \renewcommand{\ample}{\fontsize{13.2pt}{15.8pt}\selectfont\bfseries} 
  \ifcmr \font\ample = cmbx17 at 13.2truept  \fi
\fi  }


%%%% define title aspects %%%%
\def\titlefont{\normalfont\LARGE\bfseries}  %% insurance
\def\title#1{\gdef\@title{\titlefont #1}} 

\def\settitlefont{
%%% identify font used; cmr = Computer Modern Roman, ptm = Times Roman
\typeout{\rmdefault -font_in_spiecls}
\def\cmr{cmr}  % variables for font tests
\newif\ifcmr
\def\ptm{ptm}
\newif\ifptm
\ifthenelse{\equal{\rmdefault}{\cmr}}{\cmrtrue}{\cmrfalse}
\ifthenelse{\equal{\rmdefault}{\ptm}}{\ptmtrue}{\ptmfalse}
%%% scale title according to default font and size
\if0\@ptsize    % 10pt text; use 16pt bold fonts
  \renewcommand{\titlefont}{\fontsize{16pt}{19.2pt}\selectfont\bfseries}
  \ifcmr  \font\titlefont = cmbx12 at 16truept  \fi
\fi
% for 11pt text, title font should be 17pt = \LARGE for 11pt. No change needed
\if2\@ptsize    % 12pt text; use 19.2pt bold fonts
  \renewcommand{\titlefont}{\fontsize{19.2pt}{23pt}\selectfont\bfseries}
  \ifcmr  \font\titlefont = cmbx12 at 19.2truept  \fi
\fi  }

\def\authorinfo#1{\gdef\@authorinfo{#1}}
\authorinfo{}     %% default is empty
\let\@affiliation\@empty
\def\affiliation#1{\gdef\@affiliation{#1}}

\def\maketitle{\par 
\settitlefont
\setamplefont
 \begingroup
   \def\thefootnote{\fnsymbol{footnote}}%
   \def\@makefnmark{\hbox
       to\z@{$\m@th^{\@thefnmark}$\hss}}%
   \if@twocolumn
     \twocolumn[\@maketitle]%
     \else \newpage
     \global\@topnum\z@
     \@maketitle \fi     
     \@thanks
 \endgroup
 \let\maketitle\relax
 \let\@maketitle\relax
 \gdef\@thanks{}\gdef\@author{}\gdef\@title{}\let\thanks\relax

%%%%  define footnote attributes %%%%
\renewcommand{\footnotesize}{\small}  % enlarge footnote font to small
\renewcommand{\thefootnote}{\fnsymbol{footnote}}
\ifx\@authorinfo\empty \else\footnotetext[0]{\@authorinfo}\fi      
%% NB use zero to avoid footnote mark
%% use footnote symbols, not numbers
\renewcommand{\thefootnote}{\fnsymbol{footnote}}  
}

% redefine \and for author list because \tabular was removed
\def\and{\bigskip\\}    
 
\def\@maketitle{\newpage
 \null
% move title to top of page 
\if0\@ptsize\vspace{-10mm}\else\vspace{-12mm}\fi
 \begin{center}%
  \ifcmr 
    \if0\@ptsize {\typeout{10pt}\setlength{\baselineskip}{19.2pt} \@title \par}  \fi
    \if1\@ptsize {\typeout{11pt}\setlength{\baselineskip}{20.4pt} \@title \par} \fi
    \if2\@ptsize {\typeout{12pt}\setlength{\baselineskip}{23pt} \@title \par} \fi
  \else 
    {\@title \par} 
  \fi 
%  {\setlength{\baselineskip}{4.3ex} \@title \par}
  \vskip 3.5mm 
  {\large        % author and organization font size 
   \@author \par}   % remove tabular used in article.cls
  \vskip 1.5ex	
  {\large \@date}%
 \end{center}%
 \par
}


%%%% section aspects %%%%
% all headings bold
% center section headings, ample size
\def\sectfont{\centering\ample\bf}
% sub- and subsubsection headings flush left
\def\subsectfont{\raggedright\ample\bf}
\def\subsubsectfont{\raggedright\normalsize\bf}
\def\append{0}

\def\section{\@startsection{section}{1}{\z@}
   {-2.5ex plus -1ex minus -0.5ex}{0.2ex plus 0.5ex minus 0ex}{\sectfont}} 
\def\subsection{\@startsection{subsection}{2}{\z@}
   {-1.5ex plus -1ex minus -0.5ex}{0.1ex plus 0.1ex minus 0.1ex}{\subsectfont}}
\def\subsubsection{\@startsection{subsubsection}{3}{\z@}
   {-1ex plus -1ex minus -0.5ex}{0.1ex plus 0.1ex}{\subsubsectfont}}

%% from latex.sty 
%% \@sect{NAME}{LEVEL}{INDENT}{BEFORESKIP}{AFTERSKIP}
%% {STYLE}[ARG1]{ARG2}
\def\@sect#1#2#3#4#5#6[#7]#8{\ifnum #2>\c@secnumdepth
     \let\@svsec\@empty
     \let\@svsecp\@empty
     \let\@svsub\@empty
     \else
     \refstepcounter{#1}
     \edef\@svsec{\csname the#1\endcsname\hskip 0.5em plus 0.3em}
     \edef\@svsecp{\csname the#1\endcsname.\hskip 0.3em plus 0.3em}
     \edef\@svsub{\csname the#1\endcsname\hskip 0.5em plus 0.3em}\fi
     \@tempskipa #5\relax
      \ifdim \@tempskipa>\z@
       \begingroup #6\relax
          \ifnum #2=1
%%(kmh) in appendix, add word appendix in front of section number  
             \ifnum \append=1 {\interlinepenalty \@M 
	        APPENDIX \@svsecp\uppercase{#8}\par}
	     \else {\interlinepenalty \@M \@svsecp\uppercase{#8}\par}
	     \fi
	  \else\ifnum #2=2
             \noindent{\interlinepenalty \@M \@svsub #8\par}
	  \else
             \noindent{\interlinepenalty \@M \@svsub #8\par}
	       \fi
	  \fi
       \endgroup
       \csname #1mark\endcsname{#7}\addcontentsline
         {toc}{#1}{\ifnum #2>\c@secnumdepth \else
                      \protect\numberline{\csname the#1\endcsname}\fi
                    #7}\else
        \def\@svsechd{#6\hskip #3\relax  %% \relax added 2 May 90
                   \@svsec #8\csname #1mark\endcsname
                      {#7}\addcontentsline
                           {toc}{#1}{\ifnum #2>\c@secnumdepth \else
                             \protect\numberline{\csname the#1\endcsname}\fi
                       #7}}\fi
     \@xsect{#5}}

%%%%% Special sections %%%%%
\def\abstract{\section*{ABSTRACT}}
\def\endabstract{}

% Keywords
\def\keywords#1{
\par\vspace{0.5ex}{\noindent\normalsize\bf Keywords:} #1
\vspace{0.5ex}   %% provide extra space before first section
}

\def\acknowledgments{\section*{ACKNOWLEDGMENTS}}
\def\endacknowledgments{}
% include old spelling - which is acceptable, but not preferred
\def\acknowledgements{\section*{ACKNOWLEDGMENTS}}
\def\endacknowledgements{}

%%%% references %%%%
% Give the references section a section number
\def\thebibliography#1{\section*{REFERENCES\@mkboth
 {REFERENCES}{REFERENCES}}\list
 {[{\hskip .02em}\arabic{enumi}{\hskip .05em}]}
 {\settowidth\labelwidth{[#1]}\leftmargin\labelwidth
 \advance\leftmargin\labelsep \usecounter{enumi}}
 \def\newblock{\hskip .11em plus .33em minus .07em}
 %% reduce vspace between items
  \parskip -0.7ex plus 0.5ex minus 0ex   
\if0\@ptsize\else\small\fi      %% smaller fonts
 \sloppy\clubpenalty4000\widowpenalty4000
 \sfcode`\.=1000\relax}
\let\endthebibliography=\endlist

%%%% Add theorem, lemma, and definition environments %%%%
% kmh - noindent
\def\@begintheorem#1#2{
   \par\noindent\bgroup{\sc #1\ #2. }\it\ignorespaces}
\def\@opargbegintheorem#1#2#3{
   \par\bgroup{\sc #1\ #2\ (#3). }\it\ignorespaces}
\def\@endtheorem{\egroup}
\def\proof{\par{\it Proof}. \ignorespaces}
\def\endproof{{\ \vbox{\hrule\hbox{%
   \vrule height1.3ex\hskip0.8ex\vrule}\hrule
  }}\par}
\newtheorem{theorem}{Theorem}[section]
\newtheorem{lemma}[theorem]{Lemma}
\newtheorem{definition}[theorem]{Definition}

%%%% Figure and table captions %%%
\long\def\@makecaption#1#2{%     % from article.cls
  \vskip\abovecaptionskip
  \sbox\@tempboxa{{\footnotesize #1.\ }{\footnotesize #2}}%
  \ifdim \wd\@tempboxa >\hsize   % with period
    {\footnotesize #1.\ }{\footnotesize #2 \par}
  \else
    \global \@minipagefalse
    \hb@xt@\hsize{\hfil\box\@tempboxa\hfil}%
  \fi
  \vskip\belowcaptionskip}

%%%% appendix aspects %%%% 
% use \appendix to start an appendix
% use \section{} for each appendix section
\def\appendix{\def\append{1}
  \par
  \setcounter{section}{0}
  \setcounter{subsection}{0}
  \setcounter{subsubsection}{0}
  \def\thesection{\Alph{section}}  
  \def\thesubsection{\Alph{section}.\arabic{subsection}}
\def\thesubsubsection{
\Alph{section}.\arabic{subsection}.\arabic{subsubsection}}
}

%% end of spie.cls

==> aas_macros.sty.txt <==
%
%  These Macros are taken from the AAS TeX macro package version 5.2
%  and are compatible with the macros in the A&A document class
%  version 7.0
%  Include this file in your LaTeX source only if you are not using
%  the AAS TeX macro package or the A&A document class and need to
%  resolve the macro definitions in the TeX/BibTeX entries returned by
%  the ADS abstract service.
%
%  If you plan not to use this file to resolve the journal macros
%  rather than the whole AAS TeX macro package, you should save the
%  file as ``aas_macros.sty'' and then include it in your LaTeX paper
%  by using a construct such as:
%	\documentstyle[11pt,aas_macros]{article}
%
%  For more information on the AASTeX and A&A packages, please see:
%       http://journals.aas.org/authors/aastex.html	
%       ftp://ftp.edpsciences.org/pub/aa/readme.html
%  For more information about ADS abstract server, please see:
%       http://adsabs.harvard.edu/ads_abstracts.html
%

% Abbreviations for journals.  The object here is to provide authors
% with convenient shorthands for the most "popular" (often-cited)
% journals; the author can use these markup tags without being concerned
% about the exact form of the journal abbreviation, or its formatting.
% It is up to the keeper of the macros to make sure the macros expand
% to the proper text.  If macro package writers agree to all use the
% same TeX command name, authors only have to remember one thing, and
% the style file will take care of editorial preferences.  This also
% applies when a single journal decides to revamp its abbreviating
% scheme, as happened with the ApJ (Abt 1991).

\let\jnl@style=\rm
\def\ref@jnl#1{{\jnl@style#1}}

\def\aj{\ref@jnl{AJ}}                   % Astronomical Journal
\def\actaa{\ref@jnl{Acta Astron.}}      % Acta Astronomica
\def\araa{\ref@jnl{ARA\&A}}             % Annual Review of Astron and Astrophys
\def\apj{\ref@jnl{ApJ}}                 % Astrophysical Journal
\def\apjl{\ref@jnl{ApJ}}                % Astrophysical Journal, Letters
\def\apjs{\ref@jnl{ApJS}}               % Astrophysical Journal, Supplement
\def\ao{\ref@jnl{Appl.~Opt.}}           % Applied Optics
\def\apss{\ref@jnl{Ap\&SS}}             % Astrophysics and Space Science
\def\aap{\ref@jnl{A\&A}}                % Astronomy and Astrophysics
\def\aapr{\ref@jnl{A\&A~Rev.}}          % Astronomy and Astrophysics Reviews
\def\aaps{\ref@jnl{A\&AS}}              % Astronomy and Astrophysics, Supplement
\def\azh{\ref@jnl{AZh}}                 % Astronomicheskii Zhurnal
\def\baas{\ref@jnl{BAAS}}               % Bulletin of the AAS
\def\bac{\ref@jnl{Bull. astr. Inst. Czechosl.}}
                % Bulletin of the Astronomical Institutes of Czechoslovakia 
\def\caa{\ref@jnl{Chinese Astron. Astrophys.}}
                % Chinese Astronomy and Astrophysics
\def\cjaa{\ref@jnl{Chinese J. Astron. Astrophys.}}
                % Chinese Journal of Astronomy and Astrophysics
\def\icarus{\ref@jnl{Icarus}}           % Icarus
\def\jcap{\ref@jnl{J. Cosmology Astropart. Phys.}}
                % Journal of Cosmology and Astroparticle Physics
\def\jrasc{\ref@jnl{JRASC}}             % Journal of the RAS of Canada
\def\memras{\ref@jnl{MmRAS}}            % Memoirs of the RAS
\def\mnras{\ref@jnl{MNRAS}}             % Monthly Notices of the RAS
\def\na{\ref@jnl{New A}}                % New Astronomy
\def\nar{\ref@jnl{New A Rev.}}          % New Astronomy Review
\def\pra{\ref@jnl{Phys.~Rev.~A}}        % Physical Review A: General Physics
\def\prb{\ref@jnl{Phys.~Rev.~B}}        % Physical Review B: Solid State
\def\prc{\ref@jnl{Phys.~Rev.~C}}        % Physical Review C
\def\prd{\ref@jnl{Phys.~Rev.~D}}        % Physical Review D
\def\pre{\ref@jnl{Phys.~Rev.~E}}        % Physical Review E
\def\prl{\ref@jnl{Phys.~Rev.~Lett.}}    % Physical Review Letters
\def\pasa{\ref@jnl{PASA}}               % Publications of the Astron. Soc. of Australia
\def\pasp{\ref@jnl{PASP}}               % Publications of the ASP
\def\pasj{\ref@jnl{PASJ}}               % Publications of the ASJ
\def\rmxaa{\ref@jnl{Rev. Mexicana Astron. Astrofis.}}%
                % Revista Mexicana de Astronomia y Astrofisica
\def\qjras{\ref@jnl{QJRAS}}             % Quarterly Journal of the RAS
\def\skytel{\ref@jnl{S\&T}}             % Sky and Telescope
\def\solphys{\ref@jnl{Sol.~Phys.}}      % Solar Physics
\def\sovast{\ref@jnl{Soviet~Ast.}}      % Soviet Astronomy
\def\ssr{\ref@jnl{Space~Sci.~Rev.}}     % Space Science Reviews
\def\zap{\ref@jnl{ZAp}}                 % Zeitschrift fuer Astrophysik
\def\nat{\ref@jnl{Nature}}              % Nature
\def\iaucirc{\ref@jnl{IAU~Circ.}}       % IAU Cirulars
\def\aplett{\ref@jnl{Astrophys.~Lett.}} % Astrophysics Letters
\def\apspr{\ref@jnl{Astrophys.~Space~Phys.~Res.}}
                % Astrophysics Space Physics Research
\def\bain{\ref@jnl{Bull.~Astron.~Inst.~Netherlands}} 
                % Bulletin Astronomical Institute of the Netherlands
\def\fcp{\ref@jnl{Fund.~Cosmic~Phys.}}  % Fundamental Cosmic Physics
\def\gca{\ref@jnl{Geochim.~Cosmochim.~Acta}}   % Geochimica Cosmochimica Acta
\def\grl{\ref@jnl{Geophys.~Res.~Lett.}} % Geophysics Research Letters
\def\jcp{\ref@jnl{J.~Chem.~Phys.}}      % Journal of Chemical Physics
\def\jgr{\ref@jnl{J.~Geophys.~Res.}}    % Journal of Geophysics Research
\def\jqsrt{\ref@jnl{J.~Quant.~Spec.~Radiat.~Transf.}}
                % Journal of Quantitiative Spectroscopy and Radiative Transfer
\def\memsai{\ref@jnl{Mem.~Soc.~Astron.~Italiana}}
                % Mem. Societa Astronomica Italiana
\def\nphysa{\ref@jnl{Nucl.~Phys.~A}}   % Nuclear Physics A
\def\physrep{\ref@jnl{Phys.~Rep.}}   % Physics Reports
\def\physscr{\ref@jnl{Phys.~Scr}}   % Physica Scripta
\def\planss{\ref@jnl{Planet.~Space~Sci.}}   % Planetary Space Science
\def\procspie{\ref@jnl{Proc.~SPIE}}   % Proceedings of the SPIE

\let\astap=\aap
\let\apjlett=\apjl
\let\apjsupp=\apjs
\let\applopt=\ao



==> aas_macros_pk.sty.txt <==
%
%  These Macros are taken from the AAS TeX macro package version 5.2
%  and are compatible with the macros in the A&A document class
%  version 7.0
%  Include this file in your LaTeX source only if you are not using
%  the AAS TeX macro package or the A&A document class and need to
%  resolve the macro definitions in the TeX/BibTeX entries returned by
%  the ADS abstract service.
%
%  If you plan not to use this file to resolve the journal macros
%  rather than the whole AAS TeX macro package, you should save the
%  file as ``aas_macros.sty'' and then include it in your LaTeX paper
%  by using a construct such as:
%	\documentstyle[11pt,aas_macros]{article}
%
%  For more information on the AASTeX and A&A packages, please see:
%       http://journals.aas.org/authors/aastex.html	
%       ftp://ftp.edpsciences.org/pub/aa/readme.html
%  For more information about ADS abstract server, please see:
%       http://adsabs.harvard.edu/ads_abstracts.html
%

% Abbreviations for journals.  The object here is to provide authors
% with convenient shorthands for the most "popular" (often-cited)
% journals; the author can use these markup tags without being concerned
% about the exact form of the journal abbreviation, or its formatting.
% It is up to the keeper of the macros to make sure the macros expand
% to the proper text.  If macro package writers agree to all use the
% same TeX command name, authors only have to remember one thing, and
% the style file will take care of editorial preferences.  This also
% applies when a single journal decides to revamp its abbreviating
% scheme, as happened with the ApJ (Abt 1991).

\let\jnl@style=\rm
\def\refpk@jnl#1{{\jnl@style#1}}

\def\aj{\refpk@jnl{AJ}}                   % Astronomical Journal
\def\actaa{\refpk@jnl{Acta Astron.}}      % Acta Astronomica
\def\araa{\refpk@jnl{ARA\&A}}             % Annual Review of Astron and Astrophys
\def\apj{\refpk@jnl{ApJ}}                 % Astrophysical Journal
\def\apjl{\refpk@jnl{ApJ}}                % Astrophysical Journal, Letters
\def\apjs{\refpk@jnl{ApJS}}               % Astrophysical Journal, Supplement
\def\ao{\refpk@jnl{Appl.~Opt.}}           % Applied Optics
\def\apss{\refpk@jnl{Ap\&SS}}             % Astrophysics and Space Science
\def\aap{\refpk@jnl{A\&A}}                % Astronomy and Astrophysics
\def\aapr{\refpk@jnl{A\&A~Rev.}}          % Astronomy and Astrophysics Reviews
\def\aaps{\refpk@jnl{A\&AS}}              % Astronomy and Astrophysics, Supplement
\def\azh{\refpk@jnl{AZh}}                 % Astronomicheskii Zhurnal
\def\baas{\refpk@jnl{BAAS}}               % Bulletin of the AAS
\def\bac{\refpk@jnl{Bull. astr. Inst. Czechosl.}}
                % Bulletin of the Astronomical Institutes of Czechoslovakia 
\def\caa{\refpk@jnl{Chinese Astron. Astrophys.}}
                % Chinese Astronomy and Astrophysics
\def\cjaa{\refpk@jnl{Chinese J. Astron. Astrophys.}}
                % Chinese Journal of Astronomy and Astrophysics
\def\icarus{\refpk@jnl{Icarus}}           % Icarus
\def\jcap{\refpk@jnl{J. Cosmology Astropart. Phys.}}
                % Journal of Cosmology and Astroparticle Physics
\def\jrasc{\refpk@jnl{JRASC}}             % Journal of the RAS of Canada
\def\memras{\refpk@jnl{MmRAS}}            % Memoirs of the RAS
\def\mnras{\refpk@jnl{MNRAS}}             % Monthly Notices of the RAS
\def\na{\refpk@jnl{New A}}                % New Astronomy
\def\nar{\refpk@jnl{New A Rev.}}          % New Astronomy Review
\def\pra{\refpk@jnl{Phys.~Rev.~A}}        % Physical Review A: General Physics
\def\prb{\refpk@jnl{Phys.~Rev.~B}}        % Physical Review B: Solid State
\def\prc{\refpk@jnl{Phys.~Rev.~C}}        % Physical Review C
\def\prd{\refpk@jnl{Phys.~Rev.~D}}        % Physical Review D
\def\pre{\refpk@jnl{Phys.~Rev.~E}}        % Physical Review E
\def\prl{\refpk@jnl{Phys.~Rev.~Lett.}}    % Physical Review Letters
\def\pasa{\refpk@jnl{PASA}}               % Publications of the Astron. Soc. of Australia
\def\pasp{\refpk@jnl{PASP}}               % Publications of the ASP
\def\pasj{\refpk@jnl{PASJ}}               % Publications of the ASJ
\def\rmxaa{\refpk@jnl{Rev. Mexicana Astron. Astrofis.}}%
                % Revista Mexicana de Astronomia y Astrofisica
\def\qjras{\refpk@jnl{QJRAS}}             % Quarterly Journal of the RAS
\def\skytel{\refpk@jnl{S\&T}}             % Sky and Telescope
\def\solphys{\refpk@jnl{Sol.~Phys.}}      % Solar Physics
\def\sovast{\refpk@jnl{Soviet~Ast.}}      % Soviet Astronomy
\def\ssr{\refpk@jnl{Space~Sci.~Rev.}}     % Space Science Reviews
\def\zap{\refpk@jnl{ZAp}}                 % Zeitschrift fuer Astrophysik
\def\nat{\refpk@jnl{Nature}}              % Nature
\def\iaucirc{\refpk@jnl{IAU~Circ.}}       % IAU Cirulars
\def\aplett{\refpk@jnl{Astrophys.~Lett.}} % Astrophysics Letters
\def\apspr{\refpk@jnl{Astrophys.~Space~Phys.~Res.}}
                % Astrophysics Space Physics Research
\def\bain{\refpk@jnl{Bull.~Astron.~Inst.~Netherlands}} 
                % Bulletin Astronomical Institute of the Netherlands
\def\fcp{\refpk@jnl{Fund.~Cosmic~Phys.}}  % Fundamental Cosmic Physics
\def\gca{\refpk@jnl{Geochim.~Cosmochim.~Acta}}   % Geochimica Cosmochimica Acta
\def\grl{\refpk@jnl{Geophys.~Res.~Lett.}} % Geophysics Research Letters
\def\jcp{\refpk@jnl{J.~Chem.~Phys.}}      % Journal of Chemical Physics
\def\jgr{\refpk@jnl{J.~Geophys.~Res.}}    % Journal of Geophysics Research
\def\jqsrt{\refpk@jnl{J.~Quant.~Spec.~Radiat.~Transf.}}
                % Journal of Quantitiative Spectroscopy and Radiative Transfer
\def\memsai{\refpk@jnl{Mem.~Soc.~Astron.~Italiana}}
                % Mem. Societa Astronomica Italiana
\def\nphysa{\refpk@jnl{Nucl.~Phys.~A}}   % Nuclear Physics A
\def\physrep{\refpk@jnl{Phys.~Rep.}}   % Physics Reports
\def\physscr{\refpk@jnl{Phys.~Scr}}   % Physica Scripta
\def\planss{\refpk@jnl{Planet.~Space~Sci.}}   % Planetary Space Science
\def\procspie{\refpk@jnl{Proc.~SPIE}}   % Proceedings of the SPIE

\let\astap=\aap
\let\apjlett=\apjl
\let\apjsupp=\apjs
\let\applopt=\ao



==> spie.cls.txt <==
%% spie.cls - Version 3.30
%% LaTeX2e class file to format manuscript for SPIE Proceedings
%  requires following LaTeX packages:
%  ifthen.sty
%  cite.sty  % version 4.01 or later
% History
% Prepared by Rick Zaccone <zaccone@bucknell.edu> on 6/3/91.
% Modified by Adrian F Clark <alien@uk.ac.essex> 11-Jan-1992.
% Modified by Ken Hanson <kmh@lanl.gov>  April, 1995
% Modified by Ken Hanson <kmh@lanl.gov>  June 23, 1997
% Modified by Ken Hanson <kmh@lanl.gov>  Nov. 3, 1997
% Modified by Ken Hanson <kmh@lanl.gov>  Dec. 10, 1997
% Modified by Ken Hanson <kmh@lanl.gov>  Mar. 8, 1998
% Modified by Ken Hanson <kmh@lanl.gov>  July 18, 2001
% Modified by Guenter Milde <G.Milde@physik.tu-dresden.de>  
%   August 1, 2001
%  Convert to LaTex2e class and added option a4paper
% Modified by Ken Hanson <kmh@lanl.gov>  August 29, 2001
%  Update SPIE format, including new text field: 6.75 in by 8.75 in
%  citesort.sty embedded to facilitate concatenation of citations.
%  However, citesort may lead to problems when used with babel, 
%   in which case it should be removed from this file.
% 2.70 Modified by Ken Hanson <kmh@lanl.gov>  August 29, 2002
%  Remove tabular in maketitle to properly handle long author list.
%  Use of \and in \author{} will start new line after inserting a
%    blank line.
%  Remove a4 option, leaving standard a4paper option in place.
%  Remove \hoffset and \voffset commands.  Defaults are again zero.
% 2.71 Modified by Ken Hanson <kmh@lanl.gov>  Sept. 18, 2002
%  Correct short figure caption format, replacing : with .  Thanks Mats.
% 2.8 Modified by Ken Hanson <kmh2@lanl.gov>  July 16, 2003
%  Margins changed to match SPIE's new specs.
% 2.9 Modified by Ken Hanson <kmh@lanl.gov>  January 23, 2006
%  Fixed bug; CMR fonts used for title with times package. Moved text 
%  slightly for A4 paper at suggestion of Markus Knauer.
% 3.00 Modified by Ken Hanson <kmh@lanl.gov>  March 5, 2006
%  Proper sized font for title and section headings for times package 
%  and other fonts. Use latest cite.sty for citations instead of 
%  imbedded code. Beware of incompatabilities with Babel and hyperref.
% 3.10 Modified by Ken Hanson <kmh@lanl.gov>  March 16, 2006
%  For title fonts, scale CMR fonts from 12pt, instead of 17pt
% 3.20 Modified by Ken Hanson <kmh@lanl.gov>  April 17, 2007
%  Small format revisions to match SPIE specifications
% 3.30 Modified by Ken Hanson <kmh@lanl.gov> January 19, 2008
%  Place reference numbers in square brackets to match new SPIE specs 
%
%%%%%%%%%%%%%%%%%%%%%%%%
% Usage:
% \documentclass[]{spie}
% \documentclass[a4paper]{spie}  %% use this for A4 paper
%
% This style file does not automatically implement all the formatting
%  required for an SPIE manuscript.  The user must make a few 
%  manual adjustments For proper formatting, such as:
% 1. Title and subsubsection should be in lower case 
%    except for the first letter and proper nouns or acronyms
% 2. Subsection headings should be capitalized as for book titles
% 3. Format authors as follows
%    \author{author1\supit{a}, author2\supit{b}, and author3\supit{c} \skiplinehalf
%            \supit{a}affiliation1\\
%            \supit{b}affiliation2\\
%            \supit{c}affiliation3
%           }
%%%  Note: \skiplinehalf and \supit{} are defined in this class
% 4. Remember to reset footnote counter after nine footnotes with
%    \footnote[1]{Your footnote text goes here.}
%
% ------------------------------------------------------------
%% based on standard LaTeX article class --
%% need to define font Size Option inside spie.cls
\NeedsTeXFormat{LaTeX2e}
\ProvidesClass{spie}[2008/01/19  v3.3 SPIE Proceedings class]

\LoadClassWithOptions{article}  % build on standard article class

\DeclareOption{a4paper}{%
   \AtEndOfClass{%
%       \oddsidemargin -0.61cm    % for side margins of 1.93 cm
%       \evensidemargin -0.61cm   % for side margins of 1.93 cm
       \typeout{a4paper used}
       }
   }

\ProcessOptions\relax      % set margins for a4paper if specified

%% type out specified font size
\if0\@ptsize\typeout{ten-point font}\fi
\if1\@ptsize\typeout{eleven-point font}\fi
\if2\@ptsize\typeout{twelve-point font}\fi

\RequirePackage{ifthen}
\RequirePackage[superscript]{cite}[2003/11/04] % need vers. > 4.01 

%% page format (see "Sample manuscript showing specifications and style")
%% following based on default top and left offset of 1 inch = 25.4mm
\topmargin 0.0in                % for top margin of 1.00in
%% the next two side margins are for US letter paper 
%% and are overridden by the a4paper option
\oddsidemargin -0.125in           % for side margin of 0.875 in
\evensidemargin -0.125in          % for side margin of 0.875 in
%
\textheight 8.74in                % approx 22.2 cm
\textwidth 6.75in                 % approx 17.1 cm
\headheight 0in \headsep 0in      % avoid extra space for header
\pagestyle{empty}                 % no page numbers is default
\setlength{\parskip}{1ex plus 1ex minus 0.3ex} % spacing between paragraphs
\date{}                           % avoid date

%%  space for floats - figures and tables
\setlength{\abovecaptionskip}{0ex}
\setlength{\floatsep}{0.9ex plus 0.3ex minus 0.6ex} 
\setlength{\textfloatsep}{4ex plus 3ex minus 1.5ex}
\renewcommand{\textfraction}{0.10} 
\renewcommand{\floatpagefraction}{0.60} 
\renewcommand{\topfraction}{0.90} 
\renewcommand{\bottomfraction}{0.90}
\setcounter{totalnumber}{3} 
\setcounter{topnumber}{2} 
\setcounter{bottomnumber}{2} 


%%%% useful definitions %%%%
\def\skiplinehalf{\medskip\\}
\def\skipline{\\}
\def\exspace{\vspace{1ex}}
% superscript in italics, 
% to cross reference author and affiliations
\def\supit#1{\raisebox{0.8ex}{\small\it #1}\hspace{0.05em}}  


%%%%%%%%%%%%%%%%%%%%
%%%%  define \ample font size %%%%
%% 10% larger than \normalsize for 10 pt, 
%% but smaller than \large
\def\ample{\large}   % insurance

\def\setamplefont{
\if0\@ptsize    % 10pt text; use 11pt bold fonts
  \def\ample{\@setsize\large{12pt}\xipt\@xipt}
\fi

\if1\@ptsize    % 10pt text; use 11pt bold fonts
  \def\ample{\@setsize\large{12pt}\xiipt\@xiipt}
\fi

\if2\@ptsize    % 12pt text; use 13.2pt bold fonts
  \renewcommand{\ample}{\fontsize{13.2pt}{15.8pt}\selectfont\bfseries} 
  \ifcmr \font\ample = cmbx17 at 13.2truept  \fi
\fi  }


%%%% define title aspects %%%%
\def\titlefont{\normalfont\LARGE\bfseries}  %% insurance
\def\title#1{\gdef\@title{\titlefont #1}} 

\def\settitlefont{
%%% identify font used; cmr = Computer Modern Roman, ptm = Times Roman
\typeout{\rmdefault -font_in_spiecls}
\def\cmr{cmr}  % variables for font tests
\newif\ifcmr
\def\ptm{ptm}
\newif\ifptm
\ifthenelse{\equal{\rmdefault}{\cmr}}{\cmrtrue}{\cmrfalse}
\ifthenelse{\equal{\rmdefault}{\ptm}}{\ptmtrue}{\ptmfalse}
%%% scale title according to default font and size
\if0\@ptsize    % 10pt text; use 16pt bold fonts
  \renewcommand{\titlefont}{\fontsize{16pt}{19.2pt}\selectfont\bfseries}
  \ifcmr  \font\titlefont = cmbx12 at 16truept  \fi
\fi
% for 11pt text, title font should be 17pt = \LARGE for 11pt. No change needed
\if2\@ptsize    % 12pt text; use 19.2pt bold fonts
  \renewcommand{\titlefont}{\fontsize{19.2pt}{23pt}\selectfont\bfseries}
  \ifcmr  \font\titlefont = cmbx12 at 19.2truept  \fi
\fi  }

\def\authorinfo#1{\gdef\@authorinfo{#1}}
\authorinfo{}     %% default is empty
\let\@affiliation\@empty
\def\affiliation#1{\gdef\@affiliation{#1}}

\def\maketitle{\par 
\settitlefont
\setamplefont
 \begingroup
   \def\thefootnote{\fnsymbol{footnote}}%
   \def\@makefnmark{\hbox
       to\z@{$\m@th^{\@thefnmark}$\hss}}%
   \if@twocolumn
     \twocolumn[\@maketitle]%
     \else \newpage
     \global\@topnum\z@
     \@maketitle \fi     
     \@thanks
 \endgroup
 \let\maketitle\relax
 \let\@maketitle\relax
 \gdef\@thanks{}\gdef\@author{}\gdef\@title{}\let\thanks\relax

%%%%  define footnote attributes %%%%
\renewcommand{\footnotesize}{\small}  % enlarge footnote font to small
\renewcommand{\thefootnote}{\fnsymbol{footnote}}
\ifx\@authorinfo\empty \else\footnotetext[0]{\@authorinfo}\fi      
%% NB use zero to avoid footnote mark
%% use footnote symbols, not numbers
\renewcommand{\thefootnote}{\fnsymbol{footnote}}  
}

% redefine \and for author list because \tabular was removed
\def\and{\bigskip\\}    
 
\def\@maketitle{\newpage
 \null
% move title to top of page 
\if0\@ptsize\vspace{-10mm}\else\vspace{-12mm}\fi
 \begin{center}%
  \ifcmr 
    \if0\@ptsize {\typeout{10pt}\setlength{\baselineskip}{19.2pt} \@title \par}  \fi
    \if1\@ptsize {\typeout{11pt}\setlength{\baselineskip}{20.4pt} \@title \par} \fi
    \if2\@ptsize {\typeout{12pt}\setlength{\baselineskip}{23pt} \@title \par} \fi
  \else 
    {\@title \par} 
  \fi 
%  {\setlength{\baselineskip}{4.3ex} \@title \par}
  \vskip 3.5mm 
  {\large        % author and organization font size 
   \@author \par}   % remove tabular used in article.cls
  \vskip 1.5ex	
  {\large \@date}%
 \end{center}%
 \par
}


%%%% section aspects %%%%
% all headings bold
% center section headings, ample size
\def\sectfont{\centering\ample\bf}
% sub- and subsubsection headings flush left
\def\subsectfont{\raggedright\ample\bf}
\def\subsubsectfont{\raggedright\normalsize\bf}
\def\append{0}

\def\section{\@startsection{section}{1}{\z@}
   {-2.5ex plus -1ex minus -0.5ex}{0.2ex plus 0.5ex minus 0ex}{\sectfont}} 
\def\subsection{\@startsection{subsection}{2}{\z@}
   {-1.5ex plus -1ex minus -0.5ex}{0.1ex plus 0.1ex minus 0.1ex}{\subsectfont}}
\def\subsubsection{\@startsection{subsubsection}{3}{\z@}
   {-1ex plus -1ex minus -0.5ex}{0.1ex plus 0.1ex}{\subsubsectfont}}

%% from latex.sty 
%% \@sect{NAME}{LEVEL}{INDENT}{BEFORESKIP}{AFTERSKIP}
%% {STYLE}[ARG1]{ARG2}
\def\@sect#1#2#3#4#5#6[#7]#8{\ifnum #2>\c@secnumdepth
     \let\@svsec\@empty
     \let\@svsecp\@empty
     \let\@svsub\@empty
     \else
     \refstepcounter{#1}
     \edef\@svsec{\csname the#1\endcsname\hskip 0.5em plus 0.3em}
     \edef\@svsecp{\csname the#1\endcsname.\hskip 0.3em plus 0.3em}
     \edef\@svsub{\csname the#1\endcsname\hskip 0.5em plus 0.3em}\fi
     \@tempskipa #5\relax
      \ifdim \@tempskipa>\z@
       \begingroup #6\relax
          \ifnum #2=1
%%(kmh) in appendix, add word appendix in front of section number  
             \ifnum \append=1 {\interlinepenalty \@M 
	        APPENDIX \@svsecp\uppercase{#8}\par}
	     \else {\interlinepenalty \@M \@svsecp\uppercase{#8}\par}
	     \fi
	  \else\ifnum #2=2
             \noindent{\interlinepenalty \@M \@svsub #8\par}
	  \else
             \noindent{\interlinepenalty \@M \@svsub #8\par}
	       \fi
	  \fi
       \endgroup
       \csname #1mark\endcsname{#7}\addcontentsline
         {toc}{#1}{\ifnum #2>\c@secnumdepth \else
                      \protect\numberline{\csname the#1\endcsname}\fi
                    #7}\else
        \def\@svsechd{#6\hskip #3\relax  %% \relax added 2 May 90
                   \@svsec #8\csname #1mark\endcsname
                      {#7}\addcontentsline
                           {toc}{#1}{\ifnum #2>\c@secnumdepth \else
                             \protect\numberline{\csname the#1\endcsname}\fi
                       #7}}\fi
     \@xsect{#5}}

%%%%% Special sections %%%%%
\def\abstract{\section*{ABSTRACT}}
\def\endabstract{}

% Keywords
\def\keywords#1{
\par\vspace{0.5ex}{\noindent\normalsize\bf Keywords:} #1
\vspace{0.5ex}   %% provide extra space before first section
}

\def\acknowledgments{\section*{ACKNOWLEDGMENTS}}
\def\endacknowledgments{}
% include old spelling - which is acceptable, but not preferred
\def\acknowledgements{\section*{ACKNOWLEDGMENTS}}
\def\endacknowledgements{}

%%%% references %%%%
% Give the references section a section number
\def\thebibliography#1{\section*{REFERENCES\@mkboth
 {REFERENCES}{REFERENCES}}\list
 {[{\hskip .02em}\arabic{enumi}{\hskip .05em}]}
 {\settowidth\labelwidth{[#1]}\leftmargin\labelwidth
 \advance\leftmargin\labelsep \usecounter{enumi}}
 \def\newblock{\hskip .11em plus .33em minus .07em}
 %% reduce vspace between items
  \parskip -0.7ex plus 0.5ex minus 0ex   
\if0\@ptsize\else\small\fi      %% smaller fonts
 \sloppy\clubpenalty4000\widowpenalty4000
 \sfcode`\.=1000\relax}
\let\endthebibliography=\endlist

%%%% Add theorem, lemma, and definition environments %%%%
% kmh - noindent
\def\@begintheorem#1#2{
   \par\noindent\bgroup{\sc #1\ #2. }\it\ignorespaces}
\def\@opargbegintheorem#1#2#3{
   \par\bgroup{\sc #1\ #2\ (#3). }\it\ignorespaces}
\def\@endtheorem{\egroup}
\def\proof{\par{\it Proof}. \ignorespaces}
\def\endproof{{\ \vbox{\hrule\hbox{%
   \vrule height1.3ex\hskip0.8ex\vrule}\hrule
  }}\par}
\newtheorem{theorem}{Theorem}[section]
\newtheorem{lemma}[theorem]{Lemma}
\newtheorem{definition}[theorem]{Definition}

%%%% Figure and table captions %%%
\long\def\@makecaption#1#2{%     % from article.cls
  \vskip\abovecaptionskip
  \sbox\@tempboxa{{\footnotesize #1.\ }{\footnotesize #2}}%
  \ifdim \wd\@tempboxa >\hsize   % with period
    {\footnotesize #1.\ }{\footnotesize #2 \par}
  \else
    \global \@minipagefalse
    \hb@xt@\hsize{\hfil\box\@tempboxa\hfil}%
  \fi
  \vskip\belowcaptionskip}

%%%% appendix aspects %%%% 
% use \appendix to start an appendix
% use \section{} for each appendix section
\def\appendix{\def\append{1}
  \par
  \setcounter{section}{0}
  \setcounter{subsection}{0}
  \setcounter{subsubsection}{0}
  \def\thesection{\Alph{section}}  
  \def\thesubsection{\Alph{section}.\arabic{subsection}}
\def\thesubsubsection{
\Alph{section}.\arabic{subsection}.\arabic{subsubsection}}
}

%% end of spie.cls
